Augment-Connect-Explore: a Paradigm for Visual Action Planning with Data Scarcity

Visual action planning particularly excels in applications where the state of the system cannot be computed explicitly, such as manipulation of deformable objects, as it enables planning directly from raw images. Even though the field has been significantly accelerated by deep learning techniques, a crucial requirement for their success is the availability of a large amount of data. In this work, we propose the Augment-Connect-Explore (ACE) paradigm to enable visual action planning in cases of data scarcity. We build upon the Latent Space Roadmap (LSR) framework which performs planning with a graph built in a low dimensional latent space. In particular, ACE is used to i) Augment the available training dataset by autonomously creating new pairs of datapoints, ii) create new unobserved Connections among representations of states in the latent graph, and iii) Explore new regions of the latent space in a targeted manner. We validate the proposed approach on both simulated box stacking and real-world folding task showing the applicability for rigid and deformable object manipulation tasks, respectively.

==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

This paper addresses the problem of visually planning
actions from raw images where the state of the system
cannot be computed and training data are scarce. This is
acheived by augmenting training data by automatically
creating new pairs of datapoints (Augment), creating new
connections among representations in the latent graph
(Connect), and targeting exploration of new regions of the
latent space (Explore, ACE collectively). 

This paper has many strengths. The reviewers understand the
value of reducing data requirements for real-world robot
tasks and agree that the visual manipulation results are
impressive. Two reviewers comment that the paper is well
written and structured. Reviewer 3 comments that the
exploration component of ACE is particularly valuable and
addresses a gap in existing work.

However, there are a few open questions that require
revision before this paper is ready for publication.
Reviewers 1 & 6 are both in agreement on this point.

Reviewer 1 provides specific questions and suggestions
regarding technical soundness and experiments that need to
be addressed to complete the paper.

Reviewer 6 also provides experiment suggestions that need
to be addressed to complete the paper.

Reviewer 3 similarly provides a few comments that will
improve the paper.

Reviewer 1 also comments that a more thorough discussion
should be provided to better distinguish the current paper
from existing work, which should also include some missing
references.


----------------------------------------
Comments on Video Attachment:

[None found]

==> reviews/Review12831.txt <==
Reviewer 1 of IROS 2022 submission 942

Comments to the author
======================

This paper proposes to improve the data efficiency of a
previously proposed visual action planning system, "Latent
Space Roadmap (LSR)", proposed in the authors' earlier
work. The new approach works by identifying new
relationships among previously observed states ("Augment"
and "Connect"), and by effectively exploring new states
("Explore"). Plugged into LSR, these new techniques improve
moderate but significant improvements in a simplified
robotic cloth-folding task, matching the performance of the
baseline approach with about half the data requirements. 

While the direction is strong, key ideas are interesting,
and visual results in the video impressive, my opinion is
that this paper will need revision and further round(s) of
review before publication. Clarity issues and questions
about soundness of approach and experimental protocol
(possibly resulting from clarity issues) are the key items
I would request the authors to address.

- Soundness: Why are states clustered multiple times with
different approaches? Once to discover covered regions in
the latent space (Sec III D), and once to discover
affordances / suggestion functions (Sec IV A). Why can't
the same clusters be reused?

- Soundness: The contrastive loss in Sec IV A. is a bit
odd, in that the same pair of observations could easily
appear as both positives and negatives.

- Soundness: The transition function as defined in Def 2
(Sec III B) should map from states z and actions u to next
states z. But in Sec III D, why is there a different
transition function for each pair of edges i,j among
covered states?  

- Soundness: Sec III C on Explore: Why should predictions
of the learned model (LPM) be trusted even when it pertains
to states that have never been visited in the data observed
so far? 

- Experimental protocol: Are actions defined with respect
to a discretized grid? Is this necessary for the proposed
method? If so, does this reduce the ability to perform some
tasks effectively, compared with alternative approaches
that do not require such discretization? 

- Experimental protocol: Was there an initial data
collection protocol in place to collect the initial dataset
T_0 in algorithm 4? 



- Related work: Differentiation from existing work is
somewhat weak. Conceptual distinctions are not clearly
pointed out in Sec II. Instead,  the only distinction
pointed out is that prior work needed more data. 

- Related work: Some missing references: 
  - a large literature on bisimulation, which is closely
related to the idea that (quoting from Sec III C "Problem
Statement")  "latent states are similar if the same set of
actions can be applied to both, and if those, in turn, also
yield the same set of consecutive states." See e.g.
https://arxiv.org/abs/2006.10742 (Learning Invariant
Representations for Reinforcement Learning without
Reconstruction)
  - Latent state representation learning for model-based RL
or planning: some missing widely used references such as
Dreamer, PlaNet.

Readability and clarity issues:
- A version of Fig 1 corresponding to a real problem
showing how the LSR is improved through various steps of
ACE would be very useful for exposition. 
- Frequent references to Def #n, point #k, uninformative
abbreviations like "MM", far from their original
definitions, make reading hard. 
- References to [5] and [6], as pointers to information
about the method (Sec III D) or about results (Sec VI)
without even a summary of that information. Please try to
make the paper stand alone to the extent possible.
- A lot of terminology is invented for objects that have
widely used names. For example, \xi is an encoder, \omega
is a decoder, ``suggestion function'' \eta appears to be
what is usually called an ``affordance map''. 
- Clash of notation m and M in Sec D. 
- What is the "action specific" u? Is this just a parameter
vector specifying the action, i.e., "an action vector"?
- Why is the notation for the covered subspace "Z_{sys}"?
- What is the grid in Fig 4 left?
- The notation "similar" is used two times to mean two
things. First in Sec III A, then in Sec III D. This makes
all later usage of the term confusing. 
- Suggestion: Place Sec III C after Sec III D? That way,
Sec III would first set up notation and prior work (LSR),
then finally set up the problem statement in terms of LSR,
before describing the solution in Sec IV.

==> reviews/Review12847.txt <==
Reviewer 3 of IROS 2022 submission 942

Comments to the author
======================

This paper presents Augment-Connect-Explore (ACE), a new
approach for visual action planning (a sequence of images
and actions for reaching a goal image from a start image)
when data is scarce. As the name suggests, it consists of
augmenting the dataset with unobserved transitions,
creating new edges in the latent space roadmap, and
actively exploring the least covered region in the latent
space. They evaluate their method extensively in a
simulated box stacking task and a real shirt folding task
and find that ACE outperforms baselines and ablations.

ACE is an elegant paradigm well-suited for the
high-dimensional, data-scarce tasks in the paper and
broadly applicable beyond these domains. The algorithm is
novel and intuitive, and data scarcity is a very important
problem in this field. I found the active exploration
component especially valuable, as the main drawback of
related works (including the authors' prior work on the
Latent Space Roadmap) is that they rely on the dataset
adequately covering the space of possible states, which is
intractably large for tasks like fabric manipulation. The
writing is very clear even when describing the technical
details of the method, and it adequately covers related
work. Experiments are both rigorous and convincing, as they
carefully ablate each component of the method as well as
test obvious baselines such as random exploration and find
that the method outperforms all the above. They achieve
impressive results on a challenging real-world deformable
manipulation task.

It is difficult to find criticisms for this paper. Here are
some comments that may be useful:
(1) It seems that the Augmentation step only adds no-action
pairs to the dataset. Is there perhaps some clever way to
add action pairs as well?
(2) Some sort of quantitative metric (perhaps IOU?) for the
t-shirt folding task success classification would be nice,
since it seems to be subjective.
(3) The approach relies on the SM and the LPM; it seems to
me that in data-scarce scenarios, the SM and LPM may not be
reliable. Should the MM, LPM, and SM be updated after the
active exploration?
(4) In Section IV-A, is it possible that T_o^SM will have
pairs of the form (o1, o2, 1) and (o1, o2, 0) for the same
o1 and o2? It seems that way from the description of how
the pairs are generated.
(5) A figure with some of the ACE-LSR visual action plans
generated for the simulated and/or real task would be nice,
given that visual plans are interpretable.

Comments on the Video Attachment
================================

The video is helpful and informative, but goes by very
fast. Definitely slow it down for the final submission.

==> reviews/Review18343.txt <==
Reviewer 6 of IROS 2022 submission 942

Comments to the author
======================

The authors present a method for improving a latent space
roadmap via a combination of dataset augmentation, latent
space roadmap shortcuts, and active exploration. They
evaluate their method both in simulation and on a shirt
folding task with a variety of folding targets.

Overall the paper is well structured and well written; I
appreciate it. The introduction (and in particular the 3
bullet points on the first page) told me exactly what to
expect, and then it was delivered. The authors also
regularly tie each section back to the overall method which
helps the reader keep the big picture in mind while still
focusing on each component.

I do however have 2 concerns regarding the evaluation.
First, based on table 1, it's not clear that Augment
actually adds anything of import. The % trans, % any, % all
metrics are close enough to the baseline e-LSR that we
can't really say that Augment by itself does anything
meaningful. An ablation of CE-LSR vs ACE-LSR could be
useful to evaluate the importance of Augment.

My second concern is more important; it appears that the
amount of data available to the ACE-LSR method (and the
E-LSR ablation) is than the data available to the e-LSR
baseline. In particular in the simulation trials, there are
500 more actions in the dataset - of course it out performs
the smaller dataset in a data scarcity regime. In the cloth
folding example there are only 20 exploration steps, so
that is somewhat less skewed, but still has the same
problem.

I would be interested in the overlap between LSR (with or
without ACE) and the symbolic planning framework presented
in [R1] (and follow-up publications). In particular
Definition 4 of the paper under review is very similar to
the subgoal conditions (Definitions 10-11 of [R1]). Could
the combination of the LSR framework and the partitioning
and effect sets of [R1] be combined, in particular with the
Exploration aspect of ACE-LSR to inform where to explore to
improve the ability of a system to perform accurate
planning?

Other notes:
- In algorithm 4 after performing exploration, why not
perform Augmentation and Connection on the larger dataset?
- Figure 3 claims that SM and LPM are only used offline,
however Algorithm 3 they are used online for active
exploration.

[R1] G.D. Konidaris, L.P. Kaelbling, and T. Lozano-Perez.
From Skills to Symbols: Learning Symbolic Representations
for Abstract High-Level Planning. Journal of Artificial
Intelligence Research 61, pages 215-289, January 2018
